Robust Almost-Sure Reachability in Multi-Environment MDPs

Multiple-environment MDPs (MEMDPs) capture finite sets of MDPs that share the states but differ in the transition dynamics. These models form a proper subclass of partially observable MDPs (POMDPs). We consider the synthesis of policies that robustly satisfy an almost-sure reachability property in MEMDPs, that is, one policy that satisfies a property for all environments. For POMDPs, deciding the existence of robust policies is an EXPTIME-complete problem. In this paper, we show that this problem is PSPACE-complete for MEMDPs, while the policies in general require exponential memory. We exploit the theoretical results to develop and implement an algorithm that shows promising results in synthesizing robust policies for various benchmarks.

==> resources/formatted_data.csv <==
case_name,heuristicbfslower,heuristicbfslowerupper,heuristicbfsupper,heuristicdfslower,heuristicdfslowerupper,heuristicdfsupper,heuristicentropylower,heuristicentropylowerupper,heuristicentropyupper,heuristicnentropylower,heuristicnentropylowerupper,heuristicnentropyupper,iterativegameeveryn2,olditerativegamecomplete,pomdpsat,pomdpbelief
exponential12_11,0.256567456,0.268520323,0.262661916,0.23727604,0.202099047,0.203762811,0.229476849,0.201584717,0.216057969,0.242471418,0.273214936,0.264260133,0.486222121,0.252904047,2700,0.276011851
exponential16_15,1.534798105,1.632470395,2.999539713,1.792730266,2.410050788,2.602546386,1.842857481,2.411705469,2.565715644,2.754565594,7.541130516,7.378745795,10.616890706,2.770119192,2700,4.193910813
exponential20_19,36.124117261,41.669807573,39.273646383,40.192394407,129.19421712,129.685414969,40.101345383,131.483115501,132.006047544,34.54204164,197.645286048,196.300489395,193.978315997,39.465523787,2700,217.606916059
exponential24_23,9000,9000,9000,9000,2700,2700,9000,2700,2700,9000,9000,9000,9000,9000,2700,9000
exponential8_7,0.105841891,0.106863957,0.108300196,0.107765675,0.102817924,0.102545696,0.105712304,0.101859487,0.107138106,0.098096394,0.107144793,0.105838882,0.114870201,0.107389889,75.996918585,0.139658889
frogger100_50,2.714123999,2.707283879,2.716625677,2.661088991,2.609691469,2.619488475,2.625586189,2.633160595,2.632608481,2.611783793,2.674669255,2.680126266,9000,9000,121.264200538,2700
frogger100_80,4.532590299,4.478506109,4.499541838,4.460550411,4.335304453,4.409305863,4.387772488,4.409476698,4.426449236,4.33205833,4.484474485,4.383939501,9000,9000,597.353596634,2700
frogger100_99,6.160715156,6.201140664,6.042580243,6.068198357,5.982278575,5.926735209,6.043745174,5.969886116,6.019507637,5.895762076,6.125146854,5.980694023,9000,9000,2700,2700
frogger30_10,0.242285139,0.247071233,0.236245159,0.245763587,0.236880036,0.251001358,0.237710907,0.236364258,0.236266876,0.241378318,0.262400893,0.250925838,39.071419286,20.060121768,1.468480684,22.732601308
frogger30_20,0.423660915,0.417104271,0.41884351,0.427354161,0.413812772,0.409923494,0.409854345,0.409152458,0.415096115,0.418336479,0.506933579,0.426781563,9000,9000,3.990612867,9000
frogger30_29,0.643254484,0.627693892,0.663929518,0.661811549,0.634295669,0.617990233,0.625635093,0.623302056,0.634990349,0.627294977,0.760096621,0.647193575,9000,9000,9.116160999,9000
grid-catchman11_3,85.553613896,86.056169901,86.548895183,84.113443349,82.662563786,82.767408034,84.069578864,82.589733437,82.444139936,65.476737152,65.397036802,88.874157681,158.920093232,97.173632595,2700,16.283349352
grid-catchman5_3,5.978985205,5.860996279,7.053953671,6.840175702,6.62592191,6.73081423,6.60997021,6.693248912,6.603243914,5.871013551,5.950631775,7.299060131,8.194181094,7.004382435,2700,3.853335111
grid-catchman9_3,39.533285727,39.981920184,43.209327053,40.647649181,40.057109553,40.685586116,40.417707384,40.172726144,40.794863237,32.630636545,32.627282555,43.70529179,55.941758356,46.226487622,2700,9.120339668
grid-pacman4_3,3.931510784,3.851446364,4.275534709,4.080850145,3.771401853,4.276096517,4.030236856,3.96456398,4.23511244,3.584272976,3.802916769,4.273329413,4.695295116,4.247481588,11.208740234,4.603048849
grid-pacman6_3,11.588227835,11.336414761,11.440256485,11.211391914,10.866729897,10.787663128,10.875725829,10.908371419,10.964419175,9.104205232,9.196028474,11.458063901,16.136625659,12.628243965,375.712718397,19.523633435
grid-pacman8_3,23.210151689,23.140651217,30.130729148,27.575116665,27.673898759,28.845069311,27.266586758,27.393186887,28.703906124,21.085786469,21.117877285,30.957949913,52.81224196,30.888878228,2700,203.574328274
grid10_10,0.139841267,0.140043183,0.15438523,0.124017391,0.119497222,0.137534095,0.102777259,0.098711683,0.137376748,0.121472324,0.107176982,0.143624935,0.157168043,0.130289263,0.21738719,0.230780772
grid10_20,0.678451249,0.685581094,1.296870123,0.559017766,0.535769249,1.170012585,0.216024329,0.222228264,1.194456294,0.260176021,0.246107179,1.359819057,1.01840263,1.006082213,3.716761413,0.633881316
grid10_40,6.456243878,9.030596247,9000,119.530292718,145.117218419,9000,0.459780729,0.442554315,9000,1.507890903,1.699358315,9000,42.763625507,9000,121.337946855,12.610407508
grid10_80,9000,9000,9000,9000,9000,9000,1.207739334,1.181908493,9000,9000,9000,9000,9000,9000,2700,9000
grid16_100,9000,9000,9000,9000,9000,9000,4.924046028,4.965333937,9000,9000,9000,9000,9000,9000,2700,9000
grid16_150,9000,9000,9000,9000,9000,9000,6.247474243,6.218473572,9000,9000,9000,9000,9000,9000,2700,9000
grid16_200,9000,9000,9000,9000,9000,9000,6.395125804,6.48422535,9000,9000,9000,9000,9000,9000,2700,9000
infinite_belief_5,0.07642331,0.07279007,0.074379427,0.075639401,0.0728149,0.089701492,0.075838049,0.072608924,0.087620721,0.071935696,0.071892288,0.072898014,0.071617919,0.074676898,0.097091953,9000
mastermind254_1,0.208183866,0.200382651,0.201579566,0.219140074,0.200651939,0.207049638,0.202759259,0.20698006,0.203293077,0.2082783,0.200966279,0.19517353,0.283417906,0.208358863,0.404538991,0.263961194
mastermind265_1,1.583467686,1.632081594,1.702944352,0.854561652,0.912961289,1.985643194,1.655309575,1.642664908,1.998628565,1.552962686,1.549517015,1.625416296,4.628267479,2.155128666,2700,1.596503841
mastermind353_2,0.589609676,0.58312551,0.972818599,0.402965397,0.390539062,0.781769556,0.644623836,0.705379049,0.764413144,0.699465206,0.73973385,0.748836807,2.070755315,0.88755387,2700,0.783074281
mastermind364_2,50.111834083,49.576411102,166.634699667,8.253222413,12.847142849,2700,153.802288835,653.512331441,2700,128.902030635,128.170329974,126.746177129,458.052263509,190.872127794,2700,250.473005929


==> resources/formatted_data2.csv <==
case_name,heuristicbfslower,heuristicbfslowerupper,heuristicbfsupper,heuristicdfslower,heuristicdfslowerupper,heuristicdfsupper,heuristicentropylower,heuristicentropylowerupper,heuristicentropyupper,heuristicnentropylower,heuristicnentropylowerupper,heuristicnentropyupper,iterativegameeveryn2,olditerativegamecomplete,pomdpsat,pomdpbelief
mastermind244_1,0.197911892,0.189630737,0.21464031,0.20457945,0.201459415,0.188515612,0.1966,0.195064018,0.189136691,0.189194543,0.200366301,0.193211967,0.266569752,0.194455078,2700,0.353377403
mastermind245_1,1.012140469,1.067626796,1.071369564,1.165408779,0.72556292,0.69244903,1.126318471,0.697023935,0.708225659,0.907508004,0.961385509,0.986385952,4.297723872,1.18486115,2700,4.226575046
mastermind343_2,0.538950978,0.524289983,0.520558032,0.58953439,0.547026964,0.578097505,0.562417018,0.52311958,0.566839235,0.52279976,0.530281187,0.526828187,1.899701984,0.66671914,2700,2.096806995
mastermind344_2,37.465133416,37.402784482,37.38310898,43.220168757,56.003971707,56.214461858,41.951296848,41.136433575,47.11562001,39.826124199,38.651358743,38.717029758,376.897687802,76.818014616,2700,9000
nexponential12_11,0.233182483,0.236874317,0.253004081,0.251408517,0.17706679,0.153191818,0.23911715,0.159542563,0.155261849,0.231282615,0.250461308,0.246526341,0.459146555,0.22666097,2700,0.703040412
nexponential16_15,1.372076382,1.462397505,1.421309431,1.49395507,0.299427407,0.280011436,1.475727577,0.281750147,0.275534884,1.367923916,1.405010258,1.382361404,9.455963639,2.201938434,2700,10.886054245
nexponential20_19,32.392373739,37.93570685,34.974729357,33.841193579,0.39761513,0.375136923,33.863056957,0.868063869,0.833380321,31.012860969,173.833910445,163.559387165,170.94765056,33.313945843,2700,576.17477955
nexponential24_23,9000,9000,9000,9000,1.008662342,0.963658224,9000,8.305440432,7.857599724,9000,9000,9000,9000,9000,2700,9000
nexponential28_27,9000,9000,9000,9000,9.111961492,8.836427864,9000,334.303614219,329.78965213,9000,9000,9000,9000,9000,2700,2700
nexponential32_31,9000,9000,9000,9000,429.59025424,425.16271765,9000,347.735184556,343.78896949,9000,9000,9000,9000,9000,2700,9000
nexponential8_7,9000,9000,9000,9000,9000,9000,9000,9000,9000,9000,9000,9000,9000,9000,9000,9000

